Emergent Spectral Fluxes of Hot Jupiters: an Abrupt Rise in Day Side Brightness Temperature Under Strong Irradiation

We study the emergent spectral fluxes of transiting hot Jupiters, using secondary eclipses from Spitzer. To achieve a large and uniform sample, we have re-analyzed all secondary eclipses for all hot Jupiters observed by Spitzer at 3.6- and/or 4.5 microns. Our sample comprises 457 eclipses of 122 planets, including eclipses of 13 planets not previously published. We use these eclipse depths to calculate the spectral fluxes emergent from the exoplanetary atmospheres, and thereby infer temperature and spectral properties of hot Jupiters. We find that an abrupt rise in brightness temperature, similar to a phase change, occurs on the day side atmospheres of the population at an equilibrium temperature between 1714K and 1818K (99-percent confidence limits). The amplitude of the rise is 291 +/-49 Kelvins, and two viable causes are the onset of magnetic drag that inhibits longitudinal heat redistribution, and/or the rapid dissipation of day side clouds. We also study hot Jupiter spectral properties with respect to metallicity and temperature inversions. Models exhibiting 4.5 micron emission from temperature inversions reproduce our fluxes statistically for the hottest planets, but the transition to emission is gradual, not abrupt. The Spitzer fluxes are sensitive to metallicity for planets cooler than approximately 1200 Kelvins, and most of the hot Jupiter population falls between model tracks having solar to 30X-solar metallicity.

==> Abstract.txt <==
We study the emergent spectral fluxes of transiting hot Jupiters, using secondary eclipses from Spitzer.  To achieve a large and uniform sample, we have re-analyzed all secondary eclipses for all hot Jupiters observed by Spitzer at 3.6- and/or 4.5 microns. Our sample comprises 457 eclipses of 122 planets, including eclipses of 13 planets not previously published.  We use these eclipse depths to calculate the spectral fluxes emergent from the exoplanetary atmospheres, and thereby infer temperature and spectral properties of hot Jupiters. We find that an abrupt rise in brightness temperature, similar to a phase change, occurs on the day side atmospheres of the population at an equilibrium temperature between 1714K and 1818K (99-percent confidence limits). The amplitude of the rise is 291 +/-49 Kelvins, and two viable causes are the onset of magnetic drag that inhibits longitudinal heat redistribution, and/or the rapid dissipation of day side clouds.  We also study hot Jupiter spectral properties with respect to metallicity and temperature inversions.  Models exhibiting 4.5 micron emission from temperature inversions reproduce our fluxes statistically for the hottest planets, but the transition to emission is gradual, not abrupt. The Spitzer fluxes are sensitive to metallicity for planets cooler than approximately 1200 Kelvins, and most of the hot Jupiter population falls between model tracks having solar to 30X-solar metallicity.  



==> MT1.txt <==
Title: Emergent Spectral Fluxes of Hot Jupiters: an Abrupt Rise in 
       Day Side Brightness Temperature Under Strong Irradiation  
Authors: Deming D., Line M.R., Knutson H.A., Crossfield I.J.M., 
         Kempton E.M., Komacek T.D., Wallack N.L., Fu G. 
Table: Eclipse depths and uncertainties for 3.6- and 4.5 μm Spitzer observations
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label   	Explanations
--------------------------------------------------------------------------------
   1- 12 A12    ---     Planet  	Planet 'b' name
  14- 20 F7.3	microns Wave		Bandpass central wavelength in micrometers
  23- 30 I8     ---     AOR     	Astronomical Observation Request number
  35- 38 I4     ppm     Depth   	Eclipse depth in parts-per-million
  44- 46 I3     ppm   	e_Depth   	The 1-sigma uncertainty in Depth 
--------------------------------------------------------------------------------
Note (G1): 
    WASP-033 depths are from Deming et al. (2012) [2012ApJ...754..106D]
    and Zhang et al. (2018) [2018AJ....155...83Z].
    WASP-029 AOR 41631488 is averaged with 50668288.
    WASP-029 AOR 40283392 is averaged with 41630720.
    WASP-067 AOR 50666496 is averaged with 50666240.
    HAT-P-12 AOR 50672128 is averaged with 36783616.
    HAT-P-15 AOR 42618112 is averaged with 42621952 and 50672640.
    HAT-P-15 AOR 42618368 is averaged with 42622720 and 50679808.
--------------------------------------------------------------------------------
    CoRoT-01   3.6    36786176    4328     502
    CoRoT-01   4.5    36785920    4285     440
    CoRoT-02   3.6    31774976    3134     164
    CoRoT-02   4.5    28640000    4788     265
    CoRoT-02   4.5    57958144    4660     255
    CoRoT-02   4.5    57958656    4310     306
    HAT-P-01   3.6     2474547    1339     110
    HAT-P-01   4.5    21060608     520     351
    HAT-P-02   3.6    39135232     903      35
    HAT-P-02   3.6    39136768     933      54
    HAT-P-02   3.6    46480384     596      44
    HAT-P-02   3.6    46481408     690      49
    HAT-P-02   4.5    46473216     910      49
    HAT-P-02   4.5    46473472     971      47
    HAT-P-02   4.5    46473728    1121      50
    HAT-P-02   4.5    46474496    1206      59
    HAT-P-02   4.5    46474752    1070      48
    HAT-P-02   4.5    46475008     866      47
    HAT-P-02   4.5    46475264    1140      50
    HAT-P-02   4.5    46475520    1073      71
    HAT-P-02   4.5    46475776     921      66
    HAT-P-02   4.5    46476032     846      51
    HAT-P-02   4.5    46476288     943      54
    HAT-P-02   4.5    46476544    1032      50
    HAT-P-02   4.5    57787392     848      52
    HAT-P-02   4.5    57787648     848      50
    HAT-P-03   3.6    31755008     892     115
    HAT-P-03   4.5    31749376    1204     145
    HAT-P-04   3.6    31756288    1359     174
    HAT-P-04   4.5    31749888    1096     207
    HAT-P-05   3.6    31757056    1041     188
    HAT-P-05   4.5    31751424    1394     236
    HAT-P-06   3.6    31758592    1280      92
    HAT-P-06   4.5    31751680    1174     125
    HAT-P-07   3.6    28579072    1280     175
    HAT-P-07   3.6    40247296    1758      82
    HAT-P-07   3.6    40247808    1454     121
    HAT-P-07   4.5    28566784    1326     422
    HAT-P-07   4.5    40268288    1971     112
    HAT-P-07   4.5    40268800    1888     110
    HAT-P-08   3.6    36787456    1246      88
    HAT-P-08   4.5    36785664    1390     102
    HAT-P-12   3.6    50672128     354     140
    HAT-P-12   4.5    36783360     432     322
    HAT-P-12   4.5    50682624     431     360
    HAT-P-13   3.6    38808320     810     105
    HAT-P-13   4.5    38808832    1138     124
    HAT-P-15   3.6    42618368      86      57
    HAT-P-15   4.5    42618112     233      73
    HAT-P-16   3.6    40849152     930     187
    HAT-P-16   4.5    40848640    1722     251
    HAT-P-17   3.6    42622208      99      78
    HAT-P-17   3.6    42625536     264     241
    HAT-P-17   3.6    50673664      51     229
    HAT-P-17   4.5    42621696     140     244
    HAT-P-17   4.5    42625280     254     356
    HAT-P-17   4.5    50684160     179     108
    HAT-P-18   3.6    42622976     204     517
    HAT-P-18   3.6    50670080     182     365
    HAT-P-18   4.5    42622464     641     265
    HAT-P-18   4.5    50680576      71     259
    HAT-P-19   3.6    42624512     758     268
    HAT-P-19   3.6    50665984    1199     234
    HAT-P-19   3.6    50665984    1199     234
    HAT-P-19   4.5    42624000     939     288
    HAT-P-19   4.5    50674688     640     284
    HAT-P-20   3.6    42619648     652      97
    HAT-P-20   3.6    50669568     795     129
    HAT-P-20   4.5    42618880    1446     111
    HAT-P-20   4.5    50680064     649     209
    HAT-P-22   3.6    48693504     557      69
    HAT-P-22   3.6    49227264     709      55
    HAT-P-22   4.5    45674752    1077      75
    HAT-P-23   3.6    42619904    2005     336
    HAT-P-23   3.6    61518592    2714     234
    HAT-P-23   3.6    61519104    2767     279
    HAT-P-23   4.5    42619392    3277     305
    HAT-P-23   4.5    61517312    3845     296
    HAT-P-23   4.5    61517824    3165     335
    HAT-P-30   3.6    42612736    1665     136
    HAT-P-30   3.6    42612736    1591     109
    HAT-P-30   4.5    42613504    1876     155
    HAT-P-30   4.5    42613504    1830     149
    HAT-P-32   3.6    42806016    3520     176
    HAT-P-32   4.5    44605440    3715     192
    HAT-P-33   3.6    62151424    1539     129
    HAT-P-33   4.5    51838720    1821     202
    HAT-P-34   4.5    51823104    2094     488
    HAT-P-38   3.6    58238976     558     240
    HAT-P-38   3.6    58241024     393     208
    HAT-P-38   4.5    58238464     715     246
    HAT-P-38   4.5    58241280     552     269
    HAT-P-40   3.6    51832064     974     169
    HAT-P-40   4.5    62151936    1247     145
    HAT-P-41   3.6    51840512    1872     320
    HAT-P-41   4.5    51838464    2202     178
    HD_80606   3.6    45675088     412      53
    HD_80606   4.5    38700544     632      52
   HD_149026   3.6    22377728     451      56
   HD_149026   3.6    42018304     329      32
   HD_149026   3.6    42019072     244      46
   HD_149026   4.5    22378496     335      42
   HD_149026   4.5    42019328     425      37
   HD_149026   4.5    42020096     289      45
   HD_189733   3.6    40150528    1356      35
   HD_189733   3.6    40151040    1346      24
   HD_189733   3.6    40152064    1257      32
   HD_189733   3.6    41591296    1404      28
   HD_189733   3.6    41592320    1467      32
   HD_189733   3.6    50493184    1605      44
   HD_189733   3.6    50493696    1506      36
   HD_189733   3.6    50494464    1480      26
   HD_189733   3.6    50495232    1469      38
   HD_189733   4.5    38390016    1967      37
   HD_189733   4.5    38390784    1830      30
   HD_189733   4.5    50488064    1905      44
   HD_189733   4.5    50488320    1734      37
   HD_189733   4.5    50488576    1911      43
   HD_189733   4.5    50488832    1845      42
   HD_189733   4.5    50489344    1831      38
   HD_202772   3.6    68512256     852      42
   HD_202772   4.5    68511232     980      42
   HD_209458   3.6    41628416    1055      34
   HD_209458   3.6    41629440    1061      31
   HD_209458   3.6    48013824    1239      44
   HD_209458   3.6    50492928     831      43
   HD_209458   3.6    50493440    1282      44
   HD_209458   3.6    50494208    1172      49
   HD_209458   3.6    50494976    1168      40
   HD_209458   3.6    50495488     864      44
   HD_209458   3.6    50495744     711      60
   HD_209458   3.6    50496000     867      43
   HD_209458   3.6    50496256    1170      44
   HD_209458   3.6    50496512     722      36
   HD_209458   3.6    50799872    1149      43
   HD_209458   3.6    50800384    1090      35
   HD_209458   4.5    38703616    1416      31
   HD_209458   4.5    38703872    1677      43
   HD_209458   4.5    44201728    1391      48
   HD_209458   4.5    48014336    1351      31
   HD_209458   4.5    50489088    1541      36
   HD_209458   4.5    50489856    1451      35
   HD_209458   4.5    50490112    1389      36
   HD_209458   4.5    50490368    1435      42
   HD_209458   4.5    50490624    1378      36
   HD_209458   4.5    50490880    1350      35
     KELT-01   3.6    45833472    1809     113
     KELT-01   3.6    53076736    1729     104
     KELT-01   3.6    57840896    1769     149
     KELT-01   4.5    45833728    2618     190
     KELT-01   4.5    53077504    1987     132
     KELT-01   4.5    57840640    2277     203
     KELT-02   3.6    51835136     633      39
     KELT-02   4.5    51833600     676      47
     KELT-03   3.6    51815936    1719      97
     KELT-03   4.5    51842048    1618     105
     KELT-07   3.6    62154496    1652      47
     KELT-07   4.5    62155520    1897      58
     KELT-07   4.5    67663104    1840      55
     KELT-07   4.5    67664384    1879      62
     KELT-09   4.5    67667712    2797      47
     KELT-09   4.5    67667968    2918      44
     KELT-11   4.5    64919296     446      42
     KELT-16   4.5    67668480    4257     371
     KELT-16   4.5    67669248    5277     297
     KELT-20   4.5    68701952    3448      64
     KELT-20   4.5    68704000    3375      76
  Kepler-005   3.6    38405632     451     380
  Kepler-005   3.6    38406144     855     246
  Kepler-005   4.5    38404608     716     394
  Kepler-005   4.5    38405120     956     402
  Kepler-006   3.6    38405888    1200     375
  Kepler-006   3.6    38406400     459     312
  Kepler-006   4.5    38404864     738     441
  Kepler-006   4.5    38405376    1216     389
  Kepler-012   3.6    40250880     889     555
  Kepler-012   3.6    40251392    1945     307
  Kepler-012   4.5    40250624    1998     436
  Kepler-012   4.5    40251136    1541     417
  Kepler-013   3.6    42620416    1522     129
  Kepler-013   4.5    42620160    1231     142
  Kepler-017   3.6    40251904    2474     635
  Kepler-017   3.6    40252416    3378     588
  Kepler-017   4.5    40251648    3316     749
  Kepler-017   4.5    40252160    2971     884
   MASCARA-1   4.5    67658240    1825      69
   MASCARA-1   4.5    67659008    2003      86
     Qatar-1   3.6    51819776    1421     455
     Qatar-1   3.6    65611520    1813     243
     Qatar-1   3.6    65611776    1471     302
     Qatar-1   4.5    51816960    2589     415
     Qatar-1   4.5    65611008    3000     335
     Qatar-1   4.5    65611264    3123     280
     Qatar-2   3.6    61525760    2736     260
     Qatar-2   3.6    61526016    1818     272
     Qatar-2   4.5    61524480    3705     389
     Qatar-2   4.5    61524736    3297     353
      TrES-1   3.6       20523    1032     330
      TrES-1   4.5         227     798     331
      TrES-2   3.6    23901184    1607     346
      TrES-2   4.5    20956160    2027     235
      TrES-3   3.6    27761408    3298     284
      TrES-3   4.5    27761152    3855     400
      TrES-3   4.5    67668992    2996     413
      TrES-3   4.5    67669504    3686     535
      TrES-4   3.6    24320000    1625     144
      TrES-4   4.5    24320256    1340     225
    WASP-001   3.6    23444480    1901     180
    WASP-001   4.5    21059584    1955     219
    WASP-002   3.6    23445504    1001     672
    WASP-002   4.5    20952576    1614     244
    WASP-003   3.6    31768320    2288     113
    WASP-003   4.5    28331264    2732     157
    WASP-003   4.5    62166272    2903     116
    WASP-004   3.6    31768576    3148     382
    WASP-004   4.5    31764480    3449     297
    WASP-005   3.6    31769856    2413     215
    WASP-005   4.5    31765504    2614     268
    WASP-006   3.6    36789248    1327     212
    WASP-006   4.5    36788992    1268     223
    WASP-007   3.6    31770880     960     168
    WASP-007   4.5    31765248     850     128
    WASP-008   3.6    39200512     915      67
    WASP-008   4.5    39199488     710      72
    WASP-010   3.6    31756544     933     175
    WASP-010   3.6    50680832     746     175
    WASP-010   4.5    31750144    1025     275
    WASP-010   4.5    50671104    1113     245
    WASP-011   3.6    31765760     313     124
    WASP-011   3.6    38807808     411     141
    WASP-011   3.6    50677504     352     123
    WASP-011   4.5    30110720     760     158
    WASP-011   4.5    31760640     285     150
    WASP-011   4.5    50668800     350     195
    WASP-012   3.6    28578560    4221     221
    WASP-012   3.6    39200768    3557     202
    WASP-012   3.6    41260032    3698     209
    WASP-012   3.6    41260288    4195     215
    WASP-012   3.6    48014848    3751     244
    WASP-012   3.6    48015360    4077     162
    WASP-012   4.5    28566016    4097     217
    WASP-012   4.5    39200000    3581     217
    WASP-012   4.5    41587200    4237     254
    WASP-012   4.5    41587456    4030     300
    WASP-012   4.5    48015872    4028     171
    WASP-012   4.5    66692608    4710     264
    WASP-012   4.5    66692864    3755     184
    WASP-012   4.5    66693120    4040     244
    WASP-012   4.5    66693376    4235     270
    WASP-013   4.5    45675520     894     125
    WASP-014   3.6    45426944    1792      67
    WASP-014   3.6    45427968    1783      59
    WASP-014   4.5    30111744    2295     227
    WASP-014   4.5    45426688    2153      88
    WASP-014   4.5    45428992    2220      91
    WASP-015   4.5    45675776    1429     174
    WASP-016   3.6    48692736    1103     190
    WASP-016   4.5    45674496    1648     211
    WASP-017   3.6    34870272    1950     351
    WASP-017   4.5    34203904    1845     211
    WASP-017   4.5    34204160    1915     248
    WASP-017   4.5    34870784    1402     325
    WASP-018   3.6    28775168    2762     184
    WASP-018   3.6    38805504    3024      67
    WASP-018   3.6    38805760    2998      64
    WASP-018   3.6    38805760    2998      64
    WASP-018   4.5    28775424    4217     188
    WASP-018   4.5    40269056    3878      98
    WASP-018   4.5    40269312    4026      97
    WASP-018   4.5    53515008    3662      90
    WASP-018   4.5    53515520    3551      98
    WASP-018   4.5    53515776    3807      78
    WASP-018   4.5    53516032    3682      91
    WASP-018   4.5    53516288    3701      95
    WASP-018   4.5    53516800    3645      83
    WASP-018   4.5    53517056    3638     103
    WASP-018   4.5    53517312    3906      95
    WASP-018   4.5    53517568    3851     110
    WASP-018   4.5    53517824    3675      99
    WASP-019   3.6    30114560    4422     340
    WASP-019   3.6    43970048    4959     261
    WASP-019   3.6    43970048    5066     234
    WASP-019   4.5    28981248    5362     407
    WASP-019   4.5    43970560    4901     392
    WASP-019   4.5    43970560    5901     544
    WASP-021   3.6    42451968     519     157
    WASP-021   4.5    42452480     850     223
    WASP-024   3.6    39444224    1538     256
    WASP-024   4.5    39442944    1725     236
    WASP-026   3.6    39444736     777     296
    WASP-026   4.5    39443712    1314     179
    WASP-028   3.6    42452992     787     364
    WASP-028   4.5    42453504    1393     286
    WASP-029   3.6    40283392      36      54
    WASP-029   4.5    41631488     283      86
    WASP-032   3.6    39447808     530     248
    WASP-032   4.5    39447296    1184     279
    WASP-033   3.6    39446760    2600     500
    WASP-033   3.6    45383680    3506     173
    WASP-033   4.5    35383424    4250     160
    WASP-033   4.5    39444480    4100     200
    WASP-034   3.6    39442432     263     149
    WASP-034   4.5    39447552    1162     203
    WASP-034   4.5    67662336    1224     183
    WASP-034   4.5    71326208     741     174
    WASP-035   3.6    39446016    1096     190
    WASP-035   4.5    39444992    1377     139
    WASP-036   3.6    51829504     913     580
    WASP-036   4.5    51827456    1948     545
    WASP-037   3.6    42454016     427     274
    WASP-037   4.5    42454528     710     608
    WASP-038   4.5    45676032     787      87
    WASP-039   3.6    42804992     772     175
    WASP-039   4.5    42804736    1098     287
    WASP-043   3.6    42614272    3713     145
    WASP-043   3.6    52364544    3372     157
    WASP-043   3.6    52365312    3364     138
    WASP-043   3.6    57744384    3536     139
    WASP-043   3.6    57744640    3204     127
    WASP-043   4.5    42615040    3849     195
    WASP-043   4.5    51777024    3661     216
    WASP-043   4.5    51777792    4059     214
    WASP-046   3.6    51823872    1258     703
    WASP-046   4.5    51821568    3986     589
    WASP-048   3.6    42805504    1931     174
    WASP-048   4.5    42805248    1959     183
    WASP-049   3.6    51828480    -102     235
    WASP-049   4.5    51826688    1394     317
    WASP-050   3.6    51832576    1096     475
    WASP-050   4.5    51830016    2414     441
    WASP-052   3.6    51829248    1509     266
    WASP-052   3.6    61516800    2234     170
    WASP-052   3.6    61517568    2063     179
    WASP-052   3.6    63247360    2215     245
    WASP-052   3.6    63247616    2471     192
    WASP-052   4.5    61516032    3156     348
    WASP-062   3.6    48680960     790      88
    WASP-062   3.6    51823360    1560     147
    WASP-062   4.5    48680448    1104     122
    WASP-062   4.5    51821056    1361     131
    WASP-063   3.6    51835904     477      98
    WASP-063   4.5    51834112     553     129
    WASP-064   3.6    51816704    2734     271
    WASP-064   4.5    51842560    1962     472
    WASP-065   3.6    51828224    1690     246
    WASP-065   4.5    51826432     922     317
    WASP-067   3.6    50666496     373     141
    WASP-067   4.5    50675712     926     381
    WASP-067   4.5    50675968    1118     311
    WASP-069   3.6    50777088     388      42
    WASP-069   3.6    50777344     353      42
    WASP-069   4.5    50776064     688      57
    WASP-069   4.5    51884032     581      52
    WASP-072   3.6    51816192     525     155
    WASP-072   4.5    51842304    1098     139
    WASP-074   3.6    62170880    1433      67
    WASP-074   4.5    62171904    1883     101
    WASP-074   4.5    67660032    1975      86
    WASP-074   4.5    67660544    2006      94
    WASP-075   3.6    51826176     131     283
    WASP-075   4.5    51824384     904     400
    WASP-076   3.6    58239232    2641      64
    WASP-076   3.6    62823680    2514      59
    WASP-076   3.6    62824192    2242     217
    WASP-076   3.6    65592576    2722      71
    WASP-076   3.6    65593088    3120     303
    WASP-076   4.5    58238720    3281      84
    WASP-076   4.5    62824448    2972      98
    WASP-076   4.5    62824960    3450     124
    WASP-077   3.6    51820544    1827      95
    WASP-077   3.6    61522688    1934      71
    WASP-077   3.6    61522944    1837      85
    WASP-077   4.5    51818496    2297     128
    WASP-077   4.5    61520640    2215      90
    WASP-077   4.5    61520896    2412     171
    WASP-078   3.6    51833088    1717     218
    WASP-078   4.5    51830528    1815     352
    WASP-079   3.6    51841536    1383      88
    WASP-079   4.5    51839488    1790     110
    WASP-080   3.6    48360192     408     156
    WASP-080   3.6    48362240     294     105
    WASP-080   3.6    50671616     211     122
    WASP-080   3.6    50978304     565     109
    WASP-080   4.5    48359936     816     128
    WASP-080   4.5    48361984    1038     127
    WASP-087   3.6    62173952    2030     128
    WASP-087   4.5    62174464    2642     136
    WASP-094   3.6    62174976     831      59
    WASP-094   4.5    62176000    1027      94
    WASP-095   4.5    67663872    1798     105
    WASP-095   4.5    67665152    1501      86
    WASP-096   3.6    69631744    1156     280
    WASP-096   4.5    69632256     205     413
    WASP-097   3.6    62177024    1379      88
    WASP-097   4.5    62177536    1517     104
    WASP-100   3.6    62156544    1298      99
    WASP-100   4.5    62157056    1587     119
    WASP-101   3.6    62157568    1139     112
    WASP-101   4.5    62158592    1163     113
    WASP-103   3.6    53518080    3319     192
    WASP-103   3.6    53519104    3421     219
    WASP-103   4.5    53513472    4422     388
    WASP-103   4.5    53514240    4645     367
    WASP-104   3.6    62179584    1635     195
    WASP-104   4.5    62180864    2840     310
    WASP-107   3.6    63160576     460      85
    WASP-107   3.6    65315840     177     148
    WASP-107   4.5    63161344     242     159
    WASP-107   4.5    65315328     170      95
    WASP-121   3.6    62159616    3735     121
    WASP-121   3.6    64973056    3881     111
    WASP-121   3.6    64975104    4250     135
    WASP-121   4.5    62160640    4584     118
    WASP-121   4.5    64972288    5214     125
    WASP-121   4.5    64974592    5035     146
    WASP-122   3.6    61521920    2624     151
    WASP-122   3.6    61522176    2775     143
    WASP-122   4.5    61520128    2585     190
    WASP-122   4.5    61520384    3025     194
    WASP-127   3.6    62161664     471      73
    WASP-127   4.5    62162176     873      99
    WASP-131   3.6    62162688     350      95
    WASP-131   4.5    62163712     269      80
    WASP-140   4.5    67658752    2179     244
    WASP-140   4.5    67659520    1995     185
        XO-1   3.6    21374208     994     200
        XO-1   4.5    21374464    1175     218
        XO-2   3.6    24462080    1019     199
        XO-2   4.5    24462336     888     281
        XO-3   3.6    31618560    1099     141
        XO-3   3.6    39117056    1357      70
        XO-3   3.6    46482944    1590     115
        XO-3   3.6    46485760    1510      67
        XO-3   4.5    31618816    1781     237
        XO-3   4.5    39117824    1631      99
        XO-3   4.5    46468096    1459      87
        XO-3   4.5    46468352    1590      87
        XO-3   4.5    46468608    1480     103
        XO-3   4.5    46469120    1432     103
        XO-3   4.5    46469632    1693     100
        XO-3   4.5    46470400    1574     120
        XO-3   4.5    46470656    1526      95
        XO-3   4.5    46470912    1590      94
        XO-3   4.5    46471168    1623     104
        XO-3   4.5    46471424    1798      94
        XO-3   4.5    46484992    1389     111
        XO-3   4.5    46487296    1485      89
        XO-4   3.6    31766784     885     102
        XO-4   4.5    31761920    1263     131


==> MT2.txt <==
Title: Emergent Spectral Fluxes of Hot Jupiters: an Abrupt Rise in 
       Day Side Brightness Temperature Under Strong Irradiation  
Authors: Deming D., Line M.R., Knutson H.A., Crossfield I.J.M., 
         Kempton E.M., Komacek T.D., Wallack N.L., Fu G. 
Table: Emergent fluxes in the 3.6- and 4.5 micron bands and 
       brightness temperatures
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units       Label   Explanations
--------------------------------------------------------------------------------
   1- 10 A10    ---         Name    Planet 'b' name
  12- 19 E8.2   mW/m2/Hz    F3.6    Planet flux at 3.6 microns
  21- 28 E8.2   mW/m2/Hz  e_F3.6    The 1-sigma uncertainty in F3.6 
  30- 37 E8.2   mW/m2/Hz    F4.5    Planet flux at 4.5 microns 
  39- 46 E8.2   mW/m2/Hz  e_F4.5    The 1-sigma uncertainty in F4.5 
  48- 51 I4     K           Tb3.6   Brightness temperature at 3.6 microns
  53- 55 I3     K         E_Tb3.6   Upper 1-sigma uncertainty in Tb3.6
  57- 60 I4     K         e_Tb3.6   Lower 1-sigma uncertainty in Tb3.6
  62- 65 I4     K           Tb4.5   Brightness temperature at 4.5 microns
  67- 69 I3     K         E_Tb4.5   Upper 1-sigma uncertainty in Tb4.5
  71- 74 I4     K         e_Tb4.5   Lower 1-sigma uncertainty in Tb4.5
--------------------------------------------------------------------------------
CoRoT-01   6.42e-06 8.76e-07 4.01e-06 4.12e-07 2413 156  161 2145 112  115 
CoRoT-02   3.20e-06 1.97e-07 2.95e-06 1.98e-07 1785  43   44 1844  58   59 
HAT-P-01   2.97e-06 2.87e-07 7.26e-07 4.90e-07 1733  64   65 1073 206  298 
HAT-P-02   4.58e-06 9.66e-07 3.68e-06 4.56e-07 2067 185  196 2052 127  130 
HAT-P-03   1.87e-06 2.83e-07 1.55e-06 2.20e-07 1467  73   77 1401  75   80 
HAT-P-04   5.51e-06 8.30e-07 2.81e-06 6.25e-07 2247 153  159 1803 182  192 
HAT-P-05   2.40e-06 5.10e-07 2.03e-06 3.43e-07 1600 118  129 1560 109  114 
HAT-P-06   4.70e-06 3.98e-07 2.77e-06 3.47e-07 2092  77   79 1790 102  105 
HAT-P-07   8.31e-06 7.74e-07 6.34e-06 8.63e-07 2746 132  134 2760 219  223 
HAT-P-08   4.57e-06 3.80e-07 3.25e-06 2.38e-07 2067  74   75 1930  68   69 
HAT-P-12   4.08e-07 1.61e-07 2.89e-07 2.28e-07  959  81  111  827 155  258 
HAT-P-13   2.98e-06 3.86e-07 2.62e-06 2.85e-07 1735  85   89 1745  85   88 
HAT-P-15   2.07e-07 1.37e-07 3.79e-07 1.19e-07  828 111  148  888  70   93 
HAT-P-16   2.54e-06 5.10e-07 2.99e-06 4.35e-07 1634 117  125 1855 126  130 
HAT-P-17   1.55e-07 2.81e-07 1.69e-07 2.44e-07  782 222 2363  729 191  792 
HAT-P-18   2.26e-07 5.34e-07 2.56e-07 1.92e-07  843 299 5026  803 142  225 
HAT-P-19   1.26e-06 3.30e-07 5.82e-07 2.11e-07 1295  97  110 1002 101  159 
HAT-P-20   6.51e-07 1.24e-07 7.35e-07 1.07e-07 1075  51   56 1077  48   52 
HAT-P-22   1.58e-06 1.66e-07 1.65e-06 1.15e-07 1389  46   49 1434  39   40 
HAT-P-23   5.57e-06 6.50e-07 4.77e-06 4.55e-07 2258 120  123 2351 121  123 
HAT-P-30   4.04e-06 2.35e-07 2.94e-06 1.70e-07 1960  48   48 1840  50   51 
HAT-P-32   4.77e-06 2.81e-07 3.21e-06 1.95e-07 2106  54   55 1919  56   57 
HAT-P-33   4.57e-06 3.83e-07 3.45e-06 3.83e-07 2067  75   76 1989 108  110 
HAT-P-34   0.00e+00 0.00e+00 6.70e-06 1.56e-06    0   0    0 2852 391  404 
HAT-P-38   1.44e-06 6.95e-07 1.23e-06 4.94e-07 1347 189  234 1282 177  206 
HAT-P-40   4.52e-06 7.84e-07 3.67e-06 4.26e-07 2056 152  158 2050 118  121 
HAT-P-41   5.66e-06 9.67e-07 4.28e-06 3.46e-07 2275 177  184 2218  94   95 
HD80606    1.14e-06 1.47e-07 1.10e-06 9.02e-08 1256  48   48 1231  35   36 
HD149026   3.40e-06 5.58e-07 2.36e-06 3.21e-07 1828 117  123 1667  98  102 
HD189733   1.40e-06 1.03e-07 1.13e-06 4.59e-08 1337  30   30 1243  18   18 
HD202772   8.58e-06 4.23e-07 6.30e-06 2.70e-07 2793  72   73 2751  69   69 
HD209458   2.08e-06 3.89e-07 1.84e-06 1.31e-07 1522  96  103 1497  43   45 
KELT-01    9.47e-06 6.99e-07 7.75e-06 6.34e-07 2943 116  118 3117 158  159 
KELT-02    4.21e-06 2.60e-07 2.82e-06 1.96e-07 1995  51   53 1806  58   59 
KELT-03    6.19e-06 3.49e-07 3.72e-06 2.41e-07 2372  63   64 2063  67   68 
KELT-07    6.77e-06 1.93e-07 4.94e-06 1.54e-07 2477  34   35 2397  41   41 
KELT-09    0.00e+00 0.00e+00 1.29e-05 2.42e-07    0   0    0 4372  58   58 
KELT-11    0.00e+00 0.00e+00 2.74e-06 2.58e-07    0   0    0 1783  76   78 
KELT-16    0.00e+00 0.00e+00 8.38e-06 5.77e-07    0   0    0 3273 143  144 
KELT-20    0.00e+00 0.00e+00 7.34e-06 1.51e-07    0   0    0 3015  38   38 
Kepler-005 3.71e-06 1.61e-06 2.67e-06 1.27e-06 1892 319  367 1760 366  417 
Kepler-006 2.17e-06 1.18e-06 1.94e-06 8.01e-07 1545 272  338 1531 250  285 
Kepler-012 3.61e-06 9.53e-07 2.31e-06 6.27e-07 1871 194  210 1650 190  205 
Kepler-013 1.63e-05 1.38e-06 8.52e-06 9.83e-07 4034 213  215 3308 242  245 
Kepler-017 4.39e-06 1.01e-06 3.00e-06 8.43e-07 2032 195  208 1860 241  257 
MASCARA-1  0.00e+00 0.00e+00 7.47e-06 3.07e-07    0   0    0 3046  77   77 
Qatar-1    1.83e-06 3.85e-07 2.02e-06 2.37e-07 1457  99  108 1559  76   78 
Qatar-2    1.94e-06 2.25e-07 1.78e-06 1.90e-07 1486  57   60 1478  63   65 
TrES-1     1.38e-06 4.43e-07 6.58e-07 2.73e-07 1331 125  143 1040 124  149 
TrES-2     3.10e-06 6.68e-07 2.45e-06 2.84e-07 1763 143  153 1693  86   89 
TrES-3     3.44e-06 3.48e-07 2.28e-06 2.95e-07 1835  74   76 1640  91   95 
TrES-4     4.79e-06 4.99e-07 2.51e-06 4.22e-07 2109  96   98 1713 126  132 
WASP-001   5.41e-06 5.12e-07 3.54e-06 3.97e-07 2228  95   98 2014 111  113 
WASP-002   1.57e-06 1.05e-06 1.55e-06 2.35e-07 1385 268  372 1401  80   85 
WASP-003   6.35e-06 3.14e-07 5.04e-06 2.45e-07 2402  56   57 2423  65   65 
WASP-004   3.62e-06 5.17e-07 2.47e-06 2.13e-07 1874 107  111 1700  64   67 
WASP-005   5.58e-06 5.85e-07 3.79e-06 3.89e-07 2260 108  111 2085 107  110 
WASP-006   1.64e-06 2.62e-07 9.68e-07 1.70e-07 1405  70   76 1179  68   73 
WASP-007   3.41e-06 5.98e-07 1.94e-06 2.92e-07 1830 125  131 1532  94   98 
WASP-008   1.89e-06 1.38e-07 9.07e-07 9.20e-08 1471  36   37 1153  39   39 
WASP-010   7.74e-07 1.61e-07 6.02e-07 1.46e-07 1125  61   68 1012  70   80 
WASP-011   5.15e-07 1.88e-07 4.22e-07 1.51e-07 1014  85  102  914  85  112 
WASP-012   9.84e-06 7.10e-07 6.38e-06 5.03e-07 3005 117  119 2771 128  129 
WASP-013   0.00e+00 0.00e+00 1.88e-06 2.63e-07    0   0    0 1512  86   89 
WASP-014   6.23e-06 2.20e-07 4.89e-06 3.81e-07 2379  40   40 2382 101  102 
WASP-015   0.00e+00 0.00e+00 3.33e-06 4.05e-07    0   0    0 1953 115  118 
WASP-016   2.31e-06 3.97e-07 2.16e-06 3.25e-07 1578  94  101 1601 101  106 
WASP-017   4.04e-06 7.28e-07 2.35e-06 3.73e-07 1961 145  152 1664 114  119 
WASP-018   9.82e-06 4.03e-07 7.88e-06 3.89e-07 3002  66   67 3149  97   97 
WASP-019   6.53e-06 4.07e-07 4.35e-06 3.92e-07 2434  73   74 2237 106  107 
WASP-021   1.37e-06 4.15e-07 1.42e-06 3.73e-07 1328 118  134 1353 130  142 
WASP-024   4.50e-06 7.50e-07 3.21e-06 4.39e-07 2053 145  151 1918 125  129 
WASP-026   2.59e-06 9.86e-07 2.80e-06 3.81e-07 1645 219  251 1798 112  116 
WASP-028   1.77e-06 8.19e-07 1.99e-06 4.08e-07 1441 205  249 1548 130  137 
WASP-029   8.66e-08 1.30e-07 4.20e-07 1.27e-07  703 118  923  913  72   94 
WASP-032   1.34e-06 6.27e-07 1.90e-06 4.48e-07 1318 176  217 1519 143  154 
WASP-033   9.73e-06 1.07e-06 7.75e-06 3.35e-07 2987 176  180 3116  84   84 
WASP-034   4.02e-07 2.68e-07 9.80e-07 1.94e-07  956 130  210 1184  77   83 
WASP-035   2.13e-06 3.69e-07 1.69e-06 2.01e-07 1534  90   96 1449  68   70 
WASP-036   1.40e-06 8.86e-07 1.88e-06 5.27e-07 1335 238  324 1513 168  184 
WASP-037   8.84e-07 5.67e-07 9.30e-07 7.96e-07 1167 185  261 1163 299  475 
WASP-038   0.00e+00 0.00e+00 2.43e-06 3.17e-07    0   0    0 1688  96   99 
WASP-039   1.06e-06 2.83e-07 9.38e-07 2.45e-07 1229  91  103 1166  99  110 
WASP-043   2.93e-06 1.65e-07 1.98e-06 1.07e-07 1724  37   37 1546  35   35 
WASP-046   1.75e-06 9.80e-07 3.47e-06 5.13e-07 1436 244  312 1995 143  148 
WASP-048   6.43e-06 5.79e-07 4.13e-06 3.85e-07 2416 104  106 2177 105  107 
WASP-049   0.00e+00 0.00e+00 1.73e-06 3.93e-07    0   0    0 1460 130  139 
WASP-050   1.59e-06 6.90e-07 2.18e-06 3.99e-07 1391 180  219 1610 124  130 
WASP-052   1.96e-06 3.28e-07 1.76e-06 1.94e-07 1492  82   88 1470  64   66 
WASP-062   2.47e-06 3.01e-07 1.97e-06 2.17e-07 1616  70   74 1540  70   72 
WASP-063   2.20e-06 4.52e-07 1.60e-06 3.73e-07 1552 109  117 1416 125  136 
WASP-064   4.90e-06 4.86e-07 2.19e-06 5.27e-07 2132  93   95 1613 162  174 
WASP-065   3.64e-06 5.30e-07 1.24e-06 4.26e-07 1879 109  114 1286 153  174 
WASP-067   5.25e-07 1.98e-07 8.97e-07 3.27e-07 1018  88  107 1149 132  152 
WASP-069   4.71e-07 5.34e-08 4.83e-07 4.92e-08  992  26   30  949  28   28 
WASP-072   3.93e-06 1.37e-06 5.20e-06 6.59e-07 1938 269  298 2466 172  175 
WASP-074   4.81e-06 2.25e-07 4.15e-06 2.10e-07 2113  43   44 2184  57   58 
WASP-075   3.48e-07 7.52e-07 1.54e-06 6.83e-07  925 320 6162 1397 226  265 
WASP-076   8.06e-06 9.93e-07 6.25e-06 2.29e-07 2703 169  174 2738  59   59 
WASP-077   3.34e-06 1.50e-07 2.42e-06 1.58e-07 1815  32   33 1685  48   49 
WASP-078   6.40e-06 8.12e-07 4.29e-06 8.32e-07 2410 145  149 2222 223  231 
WASP-079   4.20e-06 2.67e-07 3.49e-06 2.15e-07 1992  53   55 2000  60   61 
WASP-080   2.20e-07 9.36e-08 3.67e-07 5.04e-08  838  80   91  880  34   40 
WASP-087   8.53e-06 5.38e-07 7.11e-06 3.66e-07 2784  91   92 2956  92   93 
WASP-094   2.13e-06 1.52e-07 1.68e-06 1.54e-07 1535  38   38 1444  53   53 
WASP-095   0.00e+00 0.00e+00 2.46e-06 1.54e-07    0   0    0 1697  47   48 
WASP-096   2.27e-06 5.49e-07 2.33e-07 4.70e-07 1569 130  142  785 300 1830 
WASP-097   3.21e-06 2.05e-07 2.21e-06 1.52e-07 1787  44   46 1619  47   49 
WASP-100   6.07e-06 4.63e-07 4.79e-06 3.59e-07 2350  84   86 2357  95   97 
WASP-101   2.86e-06 2.82e-07 1.87e-06 1.82e-07 1709  63   65 1509  59   62 
WASP-103   8.32e-06 5.09e-07 7.00e-06 5.82e-07 2748  87   88 2928 146  148 
WASP-104   2.98e-06 3.55e-07 3.20e-06 3.49e-07 1734  78   81 1917 100  102 
WASP-107   3.86e-07 1.31e-07 1.14e-07 8.11e-08  947  70   91  670  84  147 
WASP-121   7.24e-06 2.55e-07 5.82e-06 1.64e-07 2561  45   45 2627  42   43 
WASP-122   5.50e-06 2.99e-07 3.52e-06 2.68e-07 2244  56   56 2009  75   76 
WASP-127   1.31e-06 2.03e-07 1.52e-06 1.72e-07 1308  60   66 1389  60   63 
WASP-131   1.69e-06 4.58e-07 8.10e-07 2.41e-07 1418 120  135 1111 102  115 
WASP-140   0.00e+00 0.00e+00 1.47e-06 1.55e-07    0   0    0 1372  55   56 
XO-1       1.60e-06 3.23e-07 1.19e-06 2.20e-07 1395  87   95 1266  82   88 
XO-2       2.42e-06 4.73e-07 1.30e-06 4.12e-07 1606 110  118 1310 146  165 
XO-3       5.48e-06 8.35e-07 3.87e-06 3.07e-07 2242 154  160 2107  84   86 
XO-4       3.71e-06 4.28e-07 3.39e-06 3.52e-07 1893  88   91 1971  99  101 


==> MT3.txt <==
Title: Emergent Spectral Fluxes of Hot Jupiters: an Abrupt Rise in 
       Day Side Brightness Temperature Under Strong Irradiation  
Authors: Deming D., Line M.R., Knutson H.A., Crossfield I.J.M., 
         Kempton E.M., Komacek T.D., Wallack N.L., Fu G. 
Table: Stellar and planetary temperatures and radii that we adopted from TEPCat
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label  Explanations
--------------------------------------------------------------------------------
   1- 10 A10    ---      Name   Planet 'b' name
  12- 16 F5.3   RJup     Rp     Planet radius in Jupiter radii
  18- 21 I4     K        Teq    Planet equilibrium temperature
  23- 27 F5.3   solRad   Rs     Stellar radius 
  29- 32 I4     K        Ts     Stellar effective temperature
--------------------------------------------------------------------------------
Note (G1): These values are taken from TEPCat, except for HD80606 and 
           HAT-P-02, that are calculated day side temperatures at eclipse 
           from Mayorga et al. (2021) [2021ApJ...915...41M].
--------------------------------------------------------------------------------
CoRoT-01   1.551 1915 1.131 5950 
CoRoT-02   1.460 1521 0.901 5598 
HAT-P-01   1.319 1322 1.174 5975 
HAT-P-02   1.190 1948 1.680 6290 
HAT-P-03   0.911 1170 0.850 5190 
HAT-P-04   1.337 1691 1.600 6036 
HAT-P-05   1.252 1517 1.137 5960 
HAT-P-06   1.395 1704 1.518 6570 
HAT-P-07   1.526 2194 2.020 6310 
HAT-P-08   1.321 1713 1.475 6200 
HAT-P-12   0.919  955 0.679 4665 
HAT-P-13   1.487 1725 1.756 5653 
HAT-P-15   1.072  904 1.080 5568 
HAT-P-16   1.190 1567 1.158 6140 
HAT-P-17   1.040  792 0.840 5322 
HAT-P-18   0.947  841 0.717 4870 
HAT-P-19   1.089  984 0.788 4991 
HAT-P-20   1.025  964 0.680 4595 
HAT-P-22   1.060 1293 1.062 5314 
HAT-P-23   1.224 1951 1.089 5885 
HAT-P-30   1.340 1630 1.215 6338 
HAT-P-32   1.807 1801 1.225 6269 
HAT-P-33   1.686 1782 1.637 6446 
HAT-P-34   1.197 1520 1.535 6442 
HAT-P-38   0.825 1082 0.923 5330 
HAT-P-40   1.730 1770 2.206 6080 
HAT-P-41   1.685 1941 1.683 6390 
HD80606    1.003 1114 1.037 5584 
HD149026   0.813 1634 1.541 6147 
HD189733   1.151 1191 0.752 5050 
HD202772   1.562 2132 2.614 6330 
HD209458   1.380 1459 1.162 6117 
KELT-01    1.116 2423 1.471 6516 
KELT-02    1.290 1712 1.836 6151 
KELT-03    1.345 1811 1.472 6306 
KELT-07    1.533 2048 1.732 6789 
KELT-09    1.936 3921 2.418 9600 
KELT-11    1.350 1712 2.690 5375 
KELT-16    1.383 2417 1.315 6237 
KELT-20    1.735 2261 1.561 8730 
Kepler-005 1.209 1692 1.544 6297 
Kepler-006 1.169 1451 1.261 5647 
Kepler-012 1.706 1485 1.490 5947 
Kepler-013 1.406 2750 1.710 7650 
Kepler-017 1.310 1712 0.983 5781 
MASCARA-1  1.597 2594 2.082 7554 
Qatar-1    1.143 1418 0.803 4910 
Qatar-2    1.115 1285 0.703 4645 
TrES-1     1.099 1147 0.818 5226 
TrES-2     1.193 1466 0.964 5850 
TrES-3     1.310 1638 0.823 5650 
TrES-4     1.838 1795 1.810 6295 
WASP-001   1.483 1830 1.470 6160 
WASP-002   1.060 1286 0.821 5170 
WASP-003   1.346 2020 1.298 6340 
WASP-004   1.364 1673 0.910 5540 
WASP-005   1.175 1753 1.088 5770 
WASP-006   1.230 1184 0.864 5375 
WASP-007   1.374 1530 1.478 6520 
WASP-008   1.165  947 0.976 5690 
WASP-010   1.039  972 0.678 4735 
WASP-011   0.990  992 0.772 4900 
WASP-012   1.900 2580 1.657 6313 
WASP-013   1.528 1531 1.657 6025 
WASP-014   1.240 1872 1.318 6462 
WASP-015   1.408 1676 1.522 6573 
WASP-016   1.218 1389 1.087 5630 
WASP-017   1.932 1755 1.583 6550 
WASP-018   1.204 2411 1.255 6400 
WASP-019   1.410 2077 1.018 5460 
WASP-021   1.162 1333 1.136 5924 
WASP-024   1.303 1772 1.317 6107 
WASP-026   1.216 1650 1.284 6015 
WASP-028   1.219 1456 1.083 6084 
WASP-029   0.775  960 0.808 4875 
WASP-032   1.180 1560 1.110 6100 
WASP-033   1.679 2710 1.509 7430 
WASP-034   1.220 1250 0.930 5704 
WASP-035   1.320 1450 1.090 6072 
WASP-036   1.327 1733 0.985 5928 
WASP-037   1.160 1323 1.003 5940 
WASP-038   1.070 1292 1.350 6436 
WASP-039   1.279 1166 0.939 5485 
WASP-043   1.036 1440 0.667 4520 
WASP-046   1.174 1636 0.858 5600 
WASP-048   1.396 1956 1.519 6000 
WASP-049   1.198 1399 1.038 5600 
WASP-050   1.138 1410 0.855 5518 
WASP-052   1.253 1315 0.786 5000 
WASP-062   1.390 1440 1.280 6230 
WASP-063   1.430 1540 1.880 5715 
WASP-064   1.271 1689 1.058 5550 
WASP-065   1.112 1480 1.010 5600 
WASP-067   1.091 1003 0.817 5417 
WASP-069   1.057  963 0.813 4700 
WASP-072   1.270 2210 1.980 6250 
WASP-074   1.404 1926 1.536 5984 
WASP-075   1.310 1688 1.270 6100 
WASP-076   1.854 2228 1.765 6329 
WASP-077   1.210 1705 0.955 5605 
WASP-078   2.060 2470 2.350 6100 
WASP-079   1.530 1716 1.510 6600 
WASP-080   0.986  825 0.593 4145 
WASP-087   1.385 2322 1.627 6450 
WASP-094   1.720 1604 1.620 6170 
WASP-095   1.210 1570 1.130 5830 
WASP-096   1.200 1285 1.050 5500 
WASP-097   1.130 1555 1.060 5670 
WASP-100   1.400 2077 1.670 6940 
WASP-101   1.410 1560 1.290 6380 
WASP-103   1.646 2489 1.413 6110 
WASP-104   1.093 1474 0.935 5348 
WASP-107   0.924  736 0.670 4425 
WASP-121   1.865 2358 1.440 6586 
WASP-122   1.743 1970 1.520 5720 
WASP-127   1.311 1400 1.333 5750 
WASP-131   1.204 1450 1.526 5950 
WASP-140   1.270 1270 0.870 5300 
XO-1       1.199 1204 0.930 5740 
XO-2       1.019 1328 0.998 5322 
XO-3       1.248 1729 1.409 6429 
XO-4       1.317 1641 1.554 6397 

